A comprehensive hydrodynamical study of SB DEM L50: understanding off-centre SNe and soft X-ray luminosity

The superbubbles (SBs) carved in the interstellar medium by stellar winds and supernovae (SNe) are filled with hot ($T>$10$^{6}$~K) gas that produces soft X-ray emission (0.3-2.0\,keV). Models that assume a constant density medium and central SNe events fail to reproduce the soft X-ray luminosity that is observed in some SBs. We address this problem by generating models that trace the history of SNe in the SB and that produce off-centre SNe, that account for the missing soft X-ray emission. We test the models against archival, radio, optical, and X-ray observations of the SB DEM\,L50 located in the Large Magellanic Cloud. The soft X-ray properties of DEM L50, including its high luminosity, makes it a perfect candidate to test our models. Furthermore, the multiple wave-band observations of this object will help us to assess how well our models can reproduce other SB properties beside its soft X-ray properties. We find that a configuration where DEM L50 forms at the edge of a filament reproduces the observed soft X-ray luminosity, optical morphology, shell velocity, and swept-up mass of neutral gas. This configuration is supported by IR observations of the LMC. In addition, we find that off-centre SNe, which enhance soft X-ray emission, naturally occur for all of the initial ambient conditions we tested in our models. Finally, we show that an off-centre SN can explain the observed soft X-ray luminosity of DEM L50, and that the resulting luminosity is consistent with a plasma in non-equilibrium ionisation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
